Extractive Explanations for Interpretable Text Ranking

Neural document ranking models perform impressively well due to superior language understanding gained from pre-training tasks. However, due to their complexity and large number of parameters, these (typically transformer-based) models are often non-interpretable in that ranking decisions can not be clearly attributed to specific parts of the input documents. In this paper we propose ranking models that are inherently interpretable by generating explanations as a by-product of the prediction decision. We introduce the Select-and-Rank paradigm for document ranking, where we first output an explanation as a selected subset of sentences in a document. Thereafter, we solely use the explanation or selection to make the prediction, making explanations first-class citizens in the ranking process. Technically, we treat sentence selection as a latent variable trained jointly with the ranker from the final output. To that end, we propose an end-to-end training technique for Select-and-Rank models utilizing reparameterizable subset sampling using the Gumbel-max trick. We conduct extensive experiments to demonstrate that our approach is competitive to state-of-the-art methods. Our approach is broadly applicable to numerous ranking tasks and furthers the goal of building models that are interpretable by design. Finally, we present real-world applications that benefit from our sentence selection method.

==> plots/beir/beir.csv <==
1,0.1862,0.122,0.0931,0.1278,-0.0289,0.0058
2,0.3202,0.3258,0.3404,0.3422,0.0146,0.0164
3,0.6494,0.6907,0.5571,0.6799,-0.1336,-0.0108
4,0.2516,0.1076,0.1041,0.1482,-0.0035,0.0406
5,0.6022,0.608,0.5888,0.6013,-0.0192,-0.0067
6,0.4769,0.6838,0.6599,0.6624,-0.0239,-0.0214
7,0.3261,0.3684,0.3466,0.3843,-0.0218,0.0159
8,0.8077,0.687,0.5832,0.5833,-0.1038,-0.1037
9,0.1658,0.0959,0.094,0.1137,-0.0019,0.0178
10,0.5566,0.2376,0.2246,0.3315,-0.013,0.0939
11,0.688,0.7032,0.6798,0.6802,-0.0234,-0.023
12,0.3471,0.1774,0.1721,0.2237,-0.0053,0.0463


==> plots/beir/beir_k.csv <==
1,0.1489,0.1323,0.0424
2,0.3597,0.271,0.1145
3,0.5014,0.4171,0.1514
4,0.5662,0.4967,0.1984
5,0.5888,0.5571,0.2246
6,0.5964,0.588,0.2604
7,0.5991,0.6124,0.3115
8,0.6001,0.6442,0.3161
9,0.601,0.6689,0.3286
10,0.6013,0.6799,0.3315
11,0.6015,0.6896,0.3408
12,0.6016,0.6943,0.3361
13,0.6017,0.7015,0.3432
14,0.6017,0.7071,0.3438
15,0.6017,0.7088,0.3447


==> plots/comprehensiveness.csv <==
0,0.597,0.597
1,0.5755,0.5677
2,0.5781,0.5507
3,0.5628,0.5327
4,0.5453,0.5051
5,0.529,0.4813
6,0.5185,0.4714
7,0.4885,0.4443
8,0.4982,0.4325
9,0.4822,0.4253
10,0.4609,0.42
11,0.4534,0.3928
12,0.422,0.3949
13,0.4014,0.3717
14,0.4149,0.3481
15,0.382,0.3342
16,0.365,0.3036
17,0.3489,0.3026
18,0.2967,0.2734
19,0.2609,0.279


==> plots/explaining_bert/explaining_bert.csv <==
1,0.3097,0.2539,0.1833
2,0.3797,0.3047,0.2217
3,0.413,0.3423,0.2561
4,0.4556,0.3477,0.2756
5,0.4833,0.3708,0.2869
6,0.5117,0.3767,0.2825
7,0.5261,0.3954,0.2926
8,0.5336,0.3912,0.3053
9,0.5558,0.3947,0.3099
10,0.569,0.3946,0.3048
11,0.5734,0.4,0.3037
12,0.5836,0.3945,0.3085
13,0.5808,0.4004,0.3071
14,0.583,0.4017,0.3044
15,0.5937,0.3998,0.3051
16,0.5865,0.3924,0.3064
17,0.5933,0.3984,0.3021
18,0.5952,0.4037,0.3045
19,0.5908,0.4059,0.3062
20,0.59,0.404,0.3061


==> plots/explaining_bert/explaining_bert_sr.csv <==
1,0.3097
2,0.3797
3,0.413
4,0.4556
5,0.4833
6,0.5117
7,0.5261
8,0.5336
9,0.5558
10,0.569
11,0.5734
12,0.5836
13,0.5808
14,0.583
15,0.5937
16,0.5865
17,0.5933
18,0.5952
19,0.5908
20,0.59


==> plots/explaining_bert/explaining_bert_trunc.csv <==
32,0.2517
64,0.232
96,0.2628
128,0.2685
160,0.2804
192,0.301
224,0.3396
256,0.3627
288,0.3946
320,0.4006
352,0.4501
384,0.4749
416,0.4991
448,0.503
480,0.5304
512,0.5804


==> plots/leakage/leakage_all_ranks.csv <==
rank,num
1,1269
2,14
3,8
4,10
5,2
6,0
7,1
8,1
9,0
10,0
11,0
12,1
13,0
14,0
15,0
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,0
25,0
26,0
27,0
28,0
29,0
30,0
31,0
32,0
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,1


==> plots/leakage/leakage_selections.csv <==
x,selected,not selected
0,72,0
1,13,0
2,27,0
3,16,8
4,36,0
5,24,3
6,77,0
7,21,1
8,54,0
9,70,0
10,38,0
11,20,0
12,22,1
13,50,0
14,17,0
15,45,0
16,24,0
17,7,0
18,1,0
19,17,0
20,23,0
21,31,0
22,74,1
23,39,5
24,12,0
25,93,3
26,41,0
27,8,0
28,32,9
29,8,1
30,34,1
31,17,0
32,29,2
33,66,0
34,15,3
35,8,0
36,12,0
37,3,0
38,5,0
39,27,0
40,28,0
41,5,0
42,8,0


==> plots/study/study_acc_ctrlf.csv <==
,ctrlf,acc
1,0.02,0.64
2,0.04526748971193416,0.6666666666666666
3,0.09716599190283401,0.6842105263157895
4,0.1680327868852459,0.6311475409836066


==> plots/token_limitation_cdf.csv <==
x,plsem,srlin
0.0,0.07685,0.07695
0.001,0.07685,0.077
0.002,0.0775,0.07725
0.003,0.07755,0.07755
0.004,0.0779,0.07769999999999999
0.005,0.07805,0.07794999999999999
0.006,0.0783,0.0783
0.007,0.07859999999999999,0.0784
0.008,0.07889999999999998,0.07844999999999999
0.009000000000000001,0.07934999999999999,0.07869999999999999
0.01,0.07939999999999998,0.07884999999999999
0.011,0.07979999999999998,0.07899999999999999
0.012,0.07979999999999998,0.07914999999999998
0.013000000000000001,0.08004999999999998,0.07954999999999998
0.014,0.08009999999999998,0.07959999999999998
0.015,0.08029999999999998,0.07979999999999998
0.016,0.08034999999999998,0.07994999999999998
0.017,0.08059999999999998,0.08039999999999999
0.018000000000000002,0.08069999999999998,0.08044999999999998
0.019,0.08119999999999998,0.08059999999999998
0.02,0.08134999999999998,0.08064999999999997
0.021,0.08159999999999998,0.08099999999999997
0.022,0.08179999999999998,0.08104999999999997
0.023,0.08184999999999998,0.08149999999999998
0.024,0.08194999999999998,0.08164999999999997
0.025,0.08239999999999999,0.08189999999999997
0.026000000000000002,0.08254999999999998,0.08194999999999997
0.027,0.08309999999999998,0.08214999999999997
0.028,0.08319999999999998,0.08239999999999997
0.029,0.08339999999999999,0.08264999999999997
0.03,0.08385,0.08279999999999997
0.031,0.0842,0.08289999999999997
0.032,0.08435,0.08329999999999997
0.033,0.08449999999999999,0.08329999999999997
0.034,0.0846,0.08349999999999998
0.035,0.08474999999999999,0.08354999999999997
0.036000000000000004,0.0851,0.08374999999999998
0.037,0.0852,0.08394999999999998
0.038,0.08535,0.08434999999999998
0.039,0.08549999999999999,0.08449999999999998
0.04,0.0856,0.08454999999999997
0.041,0.086,0.08469999999999997
0.042,0.0861,0.08479999999999997
0.043000000000000003,0.08625,0.08489999999999998
0.044,0.08639999999999999,0.08509999999999998
0.045,0.0866,0.08529999999999999
0.046,0.08664999999999999,0.08544999999999998
0.047,0.087,0.08574999999999998
0.048,0.08704999999999999,0.08584999999999998
0.049,0.08704999999999999,0.08639999999999998
0.05,0.08729999999999999,0.08664999999999998
0.051000000000000004,0.08764999999999999,0.08679999999999997
0.052000000000000005,0.08789999999999999,0.08679999999999997
0.053,0.08804999999999999,0.08714999999999998
0.054,0.08834999999999998,0.08744999999999997
0.055,0.08864999999999998,0.08759999999999997
0.056,0.08884999999999998,0.08789999999999996
0.057,0.08899999999999998,0.08819999999999996
0.058,0.08929999999999998,0.08844999999999996
0.059000000000000004,0.08949999999999998,0.08879999999999996
0.06,0.08974999999999998,0.08894999999999996
0.061,0.09019999999999999,0.08919999999999996
0.062,0.09044999999999999,0.08939999999999997
0.063,0.09079999999999999,0.08979999999999996
0.064,0.09109999999999999,0.09019999999999996
0.065,0.09149999999999998,0.09044999999999996
0.066,0.09209999999999999,0.09064999999999997
0.067,0.09239999999999998,0.09094999999999996
0.068,0.09264999999999998,0.09129999999999996
0.069,0.09284999999999999,0.09164999999999997
0.07,0.09319999999999999,0.09189999999999997
0.07100000000000001,0.09334999999999999,0.09214999999999997
0.07200000000000001,0.09349999999999999,0.09234999999999997
0.073,0.09364999999999998,0.09254999999999998
0.074,0.09369999999999998,0.09269999999999998
0.075,0.09399999999999997,0.09294999999999998
0.076,0.09419999999999998,0.09314999999999998
0.077,0.09454999999999998,0.09359999999999999
0.078,0.09484999999999998,0.09384999999999999
0.079,0.09499999999999997,0.09409999999999999
0.08,0.09529999999999997,0.09434999999999999
0.081,0.09549999999999997,0.09439999999999998
0.082,0.09584999999999998,0.09459999999999999
0.083,0.09599999999999997,0.09505
0.084,0.09644999999999998,0.09545
0.085,0.09679999999999998,0.09599999999999999
0.08600000000000001,0.09709999999999998,0.09629999999999998
0.08700000000000001,0.09739999999999997,0.09649999999999999
0.088,0.09754999999999997,0.09674999999999999
0.089,0.09779999999999997,0.09704999999999998
0.09,0.09794999999999997,0.09724999999999999
0.091,0.09824999999999996,0.09734999999999999
0.092,0.09834999999999997,0.09734999999999999
0.093,0.09899999999999996,0.0978
0.094,0.09934999999999997,0.098
0.095,0.09954999999999997,0.09835
0.096,0.09979999999999997,0.09845000000000001
0.097,0.09984999999999997,0.09870000000000001
0.098,0.09994999999999997,0.09885000000000001
0.099,0.10019999999999997,0.09910000000000001
0.1,0.10044999999999997,0.09930000000000001
0.101,0.10144999999999997,0.09965000000000002
0.10200000000000001,0.10174999999999997,0.10000000000000002
0.10300000000000001,0.10249999999999997,0.10030000000000001
0.10400000000000001,0.10264999999999996,0.10045000000000001
0.105,0.10304999999999996,0.10080000000000001
0.106,0.10339999999999996,0.10110000000000001
0.107,0.10399999999999997,0.10135000000000001
0.108,0.10449999999999997,0.10170000000000001
0.109,0.10504999999999996,0.10200000000000001
0.11,0.10524999999999997,0.10225000000000001
0.111,0.10549999999999997,0.10245000000000001
0.112,0.10564999999999997,0.10275000000000001
0.113,0.10614999999999997,0.10300000000000001
0.114,0.10669999999999996,0.1033
0.115,0.10694999999999996,0.10365
0.116,0.10709999999999996,0.10395
0.117,0.10749999999999996,0.1043
0.11800000000000001,0.10784999999999996,0.10475000000000001
0.11900000000000001,0.10819999999999996,0.10490000000000001
0.12,0.10844999999999996,0.10540000000000001
0.121,0.10854999999999997,0.10545
0.122,0.10884999999999996,0.1056
0.123,0.10914999999999996,0.1057
0.124,0.10954999999999995,0.10590000000000001
0.125,0.10974999999999996,0.10650000000000001
0.126,0.10999999999999996,0.10685000000000001
0.127,0.11009999999999996,0.10715000000000001
0.128,0.11059999999999996,0.10725000000000001
0.129,0.11094999999999997,0.10755
0.13,0.11114999999999997,0.1078
0.131,0.11154999999999997,0.10800000000000001
0.132,0.11174999999999997,0.10835000000000002
0.133,0.11204999999999997,0.10860000000000002
0.134,0.11259999999999996,0.10900000000000001
0.135,0.11294999999999997,0.10925000000000001
0.136,0.11334999999999996,0.10965000000000001
0.137,0.11374999999999996,0.11015000000000001
0.138,0.11419999999999997,0.11045
0.139,0.11469999999999997,0.1107
0.14,0.11504999999999997,0.11105000000000001
0.14100000000000001,0.11554999999999997,0.11140000000000001
0.14200000000000002,0.11579999999999997,0.11185000000000002
0.14300000000000002,0.11614999999999998,0.11205000000000002
0.14400000000000002,0.11644999999999997,0.11225000000000003
0.145,0.11689999999999998,0.11245000000000004
0.146,0.11729999999999997,0.11270000000000004
0.147,0.11789999999999998,0.11300000000000003
0.148,0.11849999999999998,0.11315000000000003
0.149,0.11859999999999998,0.11335000000000003
0.15,0.11884999999999998,0.11390000000000003
0.151,0.11934999999999998,0.11420000000000002
0.152,0.11944999999999999,0.11480000000000003
0.153,0.11994999999999999,0.11510000000000002
0.154,0.12034999999999998,0.11530000000000003
0.155,0.12089999999999998,0.11560000000000002
0.156,0.12119999999999997,0.11745000000000003
0.157,0.12249999999999997,0.11770000000000003
0.158,0.12284999999999997,0.11790000000000003
0.159,0.12319999999999998,0.11820000000000003
0.16,0.12364999999999998,0.11855000000000003
0.161,0.12404999999999998,0.11905000000000003
0.162,0.12444999999999998,0.11930000000000003
0.163,0.12479999999999998,0.11950000000000004
0.164,0.12499999999999999,0.11990000000000003
0.165,0.1253,0.12010000000000004
0.166,0.1256,0.12030000000000005
0.167,0.126,0.12060000000000004
0.168,0.12615,0.12090000000000004
0.169,0.12675,0.12110000000000004
0.17,0.12735,0.12140000000000004
0.171,0.12775,0.12165000000000004
0.17200000000000001,0.12795,0.12195000000000003
0.17300000000000001,0.1282,0.12215000000000004
0.17400000000000002,0.1285,0.12230000000000003
0.17500000000000002,0.12890000000000001,0.12270000000000003
0.176,0.1292,0.12290000000000004
0.177,0.1297,0.12330000000000003
0.178,0.12985000000000002,0.12355000000000003
0.179,0.1302,0.12390000000000004
0.18,0.13035000000000002,0.12435000000000004
0.181,0.13085000000000002,0.12480000000000005
0.182,0.13125000000000003,0.12500000000000006
0.183,0.13160000000000002,0.12525000000000006
0.184,0.13185000000000002,0.12570000000000006
0.185,0.13205000000000003,0.12610000000000007
0.186,0.13265000000000002,0.12645000000000006
0.187,0.1332,0.12685000000000007
0.188,0.13375,0.12720000000000006
0.189,0.1345,0.12740000000000007
0.19,0.1351,0.12780000000000008
0.191,0.1354,0.1282000000000001
0.192,0.13599999999999998,0.1287500000000001
0.193,0.13654999999999998,0.1289500000000001
0.194,0.13714999999999997,0.1292500000000001
0.195,0.13749999999999996,0.1294500000000001
0.196,0.13779999999999995,0.13030000000000008
0.197,0.13829999999999995,0.13085000000000008
0.198,0.13869999999999996,0.1312500000000001
0.199,0.13884999999999997,0.13160000000000008
0.2,0.13944999999999996,0.1320000000000001
0.201,0.13994999999999996,0.1324500000000001
0.202,0.14019999999999996,0.1326000000000001
0.203,0.14079999999999995,0.1326500000000001
0.20400000000000001,0.14099999999999996,0.1334000000000001
0.20500000000000002,0.14124999999999996,0.1335500000000001
0.20600000000000002,0.14179999999999995,0.13425000000000012
0.20700000000000002,0.14214999999999994,0.13480000000000011
0.20800000000000002,0.14264999999999994,0.13525000000000012
0.209,0.14314999999999994,0.13600000000000012
0.21,0.14344999999999994,0.13650000000000012
0.211,0.14374999999999993,0.13670000000000013
0.212,0.14424999999999993,0.13715000000000013
0.213,0.14444999999999994,0.13735000000000014
0.214,0.14474999999999993,0.13770000000000013
0.215,0.14539999999999995,0.13815000000000013
0.216,0.14559999999999995,0.13875000000000012
0.217,0.14604999999999996,0.1393500000000001
0.218,0.14664999999999995,0.13975000000000012
0.219,0.14704999999999996,0.1401000000000001
0.22,0.14744999999999997,0.1403500000000001
0.221,0.14814999999999998,0.14085000000000011
0.222,0.14884999999999998,0.1414500000000001
0.223,0.14909999999999998,0.1419000000000001
0.224,0.14944999999999997,0.1421500000000001
0.225,0.15024999999999997,0.1427000000000001
0.226,0.15069999999999997,0.1431500000000001
0.227,0.15109999999999998,0.1439500000000001
0.228,0.15175,0.1444500000000001
0.229,0.15215,0.1448000000000001
0.23,0.1525,0.1453500000000001
0.231,0.15284999999999999,0.1457500000000001
0.232,0.15335,0.1459500000000001
0.233,0.15389999999999998,0.14635000000000012
0.234,0.15444999999999998,0.1466500000000001
0.23500000000000001,0.15535,0.14685000000000012
0.23600000000000002,0.15585,0.14705000000000013
0.23700000000000002,0.15664999999999998,0.14745000000000014
0.23800000000000002,0.1573,0.14825000000000013
0.23900000000000002,0.15764999999999998,0.14860000000000012
0.24,0.15819999999999998,0.14910000000000012
0.241,0.15854999999999997,0.1494500000000001
0.242,0.15904999999999997,0.14985000000000012
0.243,0.15949999999999998,0.15025000000000013
0.244,0.15984999999999996,0.15075000000000013
0.245,0.16019999999999995,0.15135000000000012
0.246,0.16029999999999994,0.15165000000000012
0.247,0.16074999999999995,0.1519500000000001
0.248,0.16124999999999995,0.1523000000000001
0.249,0.16154999999999994,0.1527500000000001
0.25,0.16199999999999995,0.1532000000000001
0.251,0.16244999999999996,0.15365000000000012
0.252,0.16294999999999996,0.15435000000000013
0.253,0.16339999999999996,0.15465000000000012
0.254,0.16394999999999996,0.15515000000000012
0.255,0.16404999999999995,0.15580000000000013
0.256,0.16479999999999995,0.15615000000000012
0.257,0.16534999999999994,0.15660000000000013
0.258,0.16579999999999995,0.15700000000000014
0.259,0.16629999999999995,0.15740000000000015
0.26,0.16689999999999994,0.15770000000000015
0.261,0.16714999999999994,0.15830000000000014
0.262,0.16759999999999994,0.15870000000000015
0.263,0.16794999999999993,0.15930000000000014
0.264,0.16844999999999993,0.15985000000000013
0.265,0.16884999999999994,0.16005000000000014
0.266,0.16934999999999995,0.16030000000000014
0.267,0.16984999999999995,0.16065000000000013
0.268,0.17064999999999994,0.16125000000000012
0.269,0.17134999999999995,0.1618000000000001
0.27,0.17159999999999995,0.1625500000000001
0.271,0.17234999999999995,0.1630500000000001
0.272,0.17304999999999995,0.16370000000000012
0.273,0.17334999999999995,0.16400000000000012
0.274,0.17424999999999996,0.16445000000000012
0.275,0.17509999999999995,0.16510000000000014
0.276,0.17554999999999996,0.16560000000000014
0.277,0.17594999999999997,0.16585000000000014
0.278,0.17604999999999996,0.16605000000000014
0.279,0.17639999999999995,0.16660000000000014
0.28,0.17679999999999996,0.16700000000000015
0.281,0.17739999999999995,0.16760000000000014
0.28200000000000003,0.17774999999999994,0.16795000000000013
0.28300000000000003,0.17834999999999993,0.16835000000000014
0.28400000000000003,0.17864999999999992,0.16875000000000015
0.28500000000000003,0.17919999999999991,0.16935000000000014
0.28600000000000003,0.1797999999999999,0.16975000000000015
0.28700000000000003,0.1803499999999999,0.17025000000000015
0.28800000000000003,0.1809499999999999,0.17075000000000015
0.289,0.18124999999999988,0.17140000000000016
0.29,0.18174999999999988,0.17175000000000015
0.291,0.1821499999999999,0.17220000000000016
0.292,0.18299999999999988,0.17270000000000016
0.293,0.18359999999999987,0.17315000000000016
0.294,0.18424999999999989,0.17335000000000017
0.295,0.18479999999999988,0.17390000000000017
0.296,0.1852499999999999,0.17455000000000018
0.297,0.1854499999999999,0.17515000000000017
0.298,0.1860999999999999,0.17565000000000017
0.299,0.1864499999999999,0.17610000000000017
0.3,0.1870999999999999,0.17665000000000017
0.301,0.1878499999999999,0.17710000000000017
0.302,0.1885499999999999,0.17745000000000016
0.303,0.18894999999999992,0.17820000000000016
0.304,0.18969999999999992,0.17870000000000016
0.305,0.19039999999999993,0.17900000000000016
0.306,0.19069999999999993,0.17960000000000015
0.307,0.19124999999999992,0.17990000000000014
0.308,0.19204999999999992,0.18090000000000014
0.309,0.1926499999999999,0.18175000000000013
0.31,0.1933999999999999,0.18265000000000015
0.311,0.19379999999999992,0.18300000000000013
0.312,0.19469999999999993,0.18350000000000014
0.313,0.19524999999999992,0.18390000000000015
0.314,0.19624999999999992,0.18440000000000015
0.315,0.19704999999999992,0.18485000000000015
0.316,0.19769999999999993,0.18520000000000014
0.317,0.19844999999999993,0.18570000000000014
0.318,0.19879999999999992,0.18635000000000015
0.319,0.19929999999999992,0.18665000000000015
0.32,0.19974999999999993,0.18730000000000016
0.321,0.20024999999999993,0.18815000000000015
0.322,0.20084999999999992,0.18875000000000014
0.323,0.2016499999999999,0.18925000000000014
0.324,0.20229999999999992,0.18975000000000014
0.325,0.20299999999999993,0.19055000000000014
0.326,0.20349999999999993,0.19115000000000013
0.327,0.20409999999999992,0.19160000000000013
0.328,0.2049499999999999,0.19250000000000014
0.329,0.20559999999999992,0.19315000000000015
0.33,0.20649999999999993,0.19350000000000014
0.331,0.20689999999999995,0.19395000000000015
0.332,0.20749999999999993,0.19440000000000016
0.333,0.20794999999999994,0.19545000000000015
0.334,0.20874999999999994,0.19595000000000015
0.335,0.20979999999999993,0.19630000000000014
0.336,0.21029999999999993,0.19725000000000015
0.337,0.21119999999999994,0.19785000000000014
0.338,0.21159999999999995,0.19825000000000015
0.339,0.21249999999999997,0.19885000000000014
0.34,0.21284999999999996,0.19930000000000014
0.341,0.21344999999999995,0.19985000000000014
0.342,0.21429999999999993,0.20070000000000013
0.343,0.21484999999999993,0.20160000000000014
0.34400000000000003,0.21544999999999992,0.20230000000000015
0.34500000000000003,0.21609999999999993,0.20260000000000014
0.34600000000000003,0.21674999999999994,0.20325000000000015
0.34700000000000003,0.21744999999999995,0.20400000000000015
0.34800000000000003,0.21794999999999995,0.20460000000000014
0.34900000000000003,0.21834999999999996,0.20500000000000015
0.35000000000000003,0.21919999999999995,0.20565000000000017
0.35100000000000003,0.21989999999999996,0.20640000000000017
0.352,0.22049999999999995,0.20715000000000017
0.353,0.22144999999999995,0.20785000000000017
0.354,0.22234999999999996,0.20845000000000016
0.355,0.22294999999999995,0.20940000000000017
0.356,0.22374999999999995,0.21010000000000018
0.357,0.22489999999999996,0.21065000000000017
0.358,0.22539999999999996,0.21130000000000018
0.359,0.22569999999999996,0.2117500000000002
0.36,0.22669999999999996,0.2124000000000002
0.361,0.22779999999999995,0.2128500000000002
0.362,0.22829999999999995,0.2137000000000002
0.363,0.22914999999999994,0.2147000000000002
0.364,0.23014999999999994,0.2156000000000002
0.365,0.23049999999999993,0.21625000000000022
0.366,0.23154999999999992,0.21680000000000021
0.367,0.23199999999999993,0.2176500000000002
0.368,0.23254999999999992,0.2182500000000002
0.369,0.23304999999999992,0.2187000000000002
0.37,0.23419999999999994,0.2191000000000002
0.371,0.23474999999999993,0.22005000000000022
0.372,0.23529999999999993,0.22055000000000022
0.373,0.23594999999999994,0.2213500000000002
0.374,0.23689999999999994,0.22180000000000022
0.375,0.23764999999999994,0.22235000000000021
0.376,0.23839999999999995,0.22310000000000021
0.377,0.23929999999999996,0.22360000000000022
0.378,0.24034999999999995,0.2242000000000002
0.379,0.24069999999999994,0.22485000000000022
0.38,0.24099999999999994,0.22530000000000022
0.381,0.24139999999999995,0.22605000000000022
0.382,0.24214999999999995,0.22645000000000023
0.383,0.24319999999999994,0.22745000000000024
0.384,0.24354999999999993,0.22855000000000023
0.385,0.24429999999999993,0.22900000000000023
0.386,0.24564999999999992,0.22970000000000024
0.387,0.24614999999999992,0.23040000000000024
0.388,0.24704999999999994,0.23110000000000025
0.389,0.24754999999999994,0.23180000000000026
0.39,0.24809999999999993,0.23250000000000026
0.391,0.24869999999999992,0.23325000000000026
0.392,0.24984999999999993,0.23385000000000025
0.393,0.2507999999999999,0.23435000000000025
0.394,0.25164999999999993,0.23525000000000026
0.395,0.25264999999999993,0.23605000000000026
0.396,0.25359999999999994,0.23665000000000025
0.397,0.25444999999999995,0.23745000000000024
0.398,0.25534999999999997,0.23795000000000024
0.399,0.25594999999999996,0.23835000000000026
0.4,0.2568,0.23985000000000026
0.401,0.25775,0.24040000000000025
0.402,0.25815,0.24120000000000025
0.403,0.25889999999999996,0.24195000000000025
0.404,0.25984999999999997,0.24245000000000025
0.405,0.26039999999999996,0.24330000000000024
0.406,0.26104999999999995,0.24420000000000025
0.40700000000000003,0.2617999999999999,0.24495000000000025
0.40800000000000003,0.2623499999999999,0.24560000000000026
0.40900000000000003,0.26319999999999993,0.24615000000000026
0.41000000000000003,0.2637999999999999,0.24670000000000025
0.41100000000000003,0.26459999999999995,0.24785000000000026
0.41200000000000003,0.2653499999999999,0.24895000000000025
0.41300000000000003,0.2664499999999999,0.2500000000000003
0.41400000000000003,0.2675499999999999,0.2508500000000003
0.41500000000000004,0.2679499999999999,0.2519000000000003
0.41600000000000004,0.2686499999999999,0.2527500000000003
0.417,0.2692999999999999,0.2534500000000003
0.418,0.27004999999999985,0.2548000000000003
0.419,0.27099999999999985,0.2556000000000003
0.42,0.2717999999999999,0.2563000000000003
0.421,0.27294999999999986,0.2571500000000003
0.422,0.27384999999999987,0.2578500000000003
0.423,0.27439999999999987,0.2588000000000003
0.424,0.2751999999999999,0.2599000000000003
0.425,0.2758499999999999,0.2606000000000003
0.426,0.27689999999999987,0.26165000000000027
0.427,0.27754999999999985,0.26240000000000024
0.428,0.27904999999999985,0.26330000000000026
0.429,0.2797999999999998,0.26380000000000026
0.43,0.2803999999999998,0.2646500000000003
0.431,0.2809499999999998,0.26580000000000026
0.432,0.2815999999999998,0.2666000000000003
0.433,0.2823999999999998,0.2674000000000003
0.434,0.2829499999999998,0.2682000000000003
0.435,0.2836499999999998,0.26920000000000033
0.436,0.2844999999999998,0.27015000000000033
0.437,0.2853999999999998,0.27115000000000034
0.438,0.28619999999999984,0.27205000000000035
0.439,0.28704999999999986,0.27260000000000034
0.44,0.2878999999999999,0.27340000000000036
0.441,0.28909999999999986,0.27415000000000034
0.442,0.29049999999999987,0.27505000000000035
0.443,0.29159999999999986,0.2758500000000004
0.444,0.29249999999999987,0.27690000000000037
0.445,0.2933499999999999,0.2783500000000004
0.446,0.2941999999999999,0.27895000000000036
0.447,0.2948999999999999,0.27990000000000037
0.448,0.29604999999999987,0.28045000000000037
0.449,0.29709999999999986,0.28090000000000037
0.45,0.2983999999999999,0.28155000000000036
0.451,0.2993999999999999,0.28245000000000037
0.452,0.3003999999999999,0.28320000000000034
0.453,0.3014499999999999,0.2844000000000003
0.454,0.3022999999999999,0.2849000000000003
0.455,0.3031999999999999,0.28580000000000033
0.456,0.3039499999999999,0.28660000000000035
0.457,0.3048999999999999,0.28775000000000034
0.458,0.3057499999999999,0.28880000000000033
0.459,0.3067499999999999,0.2895500000000003
0.46,0.3078499999999999,0.2905000000000003
0.461,0.3085499999999999,0.2912500000000003
0.462,0.3093499999999999,0.2921000000000003
0.463,0.3101499999999999,0.2931500000000003
0.464,0.3111499999999999,0.2940500000000003
0.465,0.3121499999999999,0.2947000000000003
0.466,0.31299999999999994,0.2956000000000003
0.467,0.31434999999999996,0.2967500000000003
0.468,0.31544999999999995,0.2978500000000003
0.46900000000000003,0.31699999999999995,0.29855000000000026
0.47000000000000003,0.31809999999999994,0.2993500000000003
0.47100000000000003,0.31914999999999993,0.29995000000000027
0.47200000000000003,0.31964999999999993,0.30070000000000024
0.47300000000000003,0.3203999999999999,0.30165000000000025
0.47400000000000003,0.3215499999999999,0.30260000000000026
0.47500000000000003,0.3223999999999999,0.30285000000000023
0.47600000000000003,0.32319999999999993,0.30385000000000023
0.47700000000000004,0.3238999999999999,0.30485000000000023
0.47800000000000004,0.32519999999999993,0.30585000000000023
0.47900000000000004,0.3263499999999999,0.30690000000000023
0.48,0.32769999999999994,0.30790000000000023
0.481,0.3287999999999999,0.3091000000000002
0.482,0.32964999999999994,0.3102500000000002
0.483,0.3302999999999999,0.3108500000000002
0.484,0.3308499999999999,0.3116500000000002
0.485,0.3320999999999999,0.3123000000000002
0.486,0.3331499999999999,0.3132000000000002
0.487,0.3339999999999999,0.3140500000000002
0.488,0.33479999999999993,0.3147000000000002
0.489,0.3358999999999999,0.3155500000000002
0.49,0.3370499999999999,0.3166500000000002
0.491,0.3376999999999999,0.3175000000000002
0.492,0.3386499999999999,0.3181500000000002
0.493,0.3395999999999999,0.3192000000000002
0.494,0.3406499999999999,0.3203500000000002
0.495,0.3415499999999999,0.3208500000000002
0.496,0.3425499999999999,0.3221500000000002
0.497,0.34389999999999993,0.32300000000000023
0.498,0.3445499999999999,0.3240500000000002
0.499,0.3452499999999999,0.3245500000000002
0.5,0.3470999999999999,0.32595000000000024
0.501,0.3481499999999999,0.32725000000000026
0.502,0.3490499999999999,0.32835000000000025
0.503,0.3504999999999999,0.32950000000000024
0.504,0.35144999999999993,0.33000000000000024
0.505,0.35244999999999993,0.33090000000000025
0.506,0.35379999999999995,0.3317000000000003
0.507,0.35484999999999994,0.3326000000000003
0.508,0.3555499999999999,0.33380000000000026
0.509,0.35644999999999993,0.3347000000000003
0.51,0.3570499999999999,0.3357000000000003
0.511,0.3575999999999999,0.33635000000000026
0.512,0.35844999999999994,0.33755000000000024
0.513,0.35939999999999994,0.33895000000000025
0.514,0.3606499999999999,0.33980000000000027
0.515,0.3617999999999999,0.34085000000000026
0.516,0.3626999999999999,0.3417000000000003
0.517,0.36354999999999993,0.3431000000000003
0.518,0.36454999999999993,0.3442000000000003
0.519,0.3651999999999999,0.3455000000000003
0.52,0.3662499999999999,0.3464500000000003
0.521,0.3673999999999999,0.3474500000000003
0.522,0.3682999999999999,0.3480000000000003
0.523,0.3690499999999999,0.3486500000000003
0.524,0.3703499999999999,0.3503000000000003
0.525,0.3716999999999999,0.35150000000000026
0.526,0.3726499999999999,0.35255000000000025
0.527,0.37354999999999994,0.35340000000000027
0.528,0.37444999999999995,0.3547000000000003
0.529,0.37575,0.3555500000000003
0.53,0.3767,0.3569500000000003
0.531,0.37734999999999996,0.35785000000000033
0.532,0.37839999999999996,0.35875000000000035
0.533,0.37984999999999997,0.35955000000000037
0.534,0.38075,0.36155000000000037
0.535,0.3817,0.36220000000000036
0.536,0.38265,0.36320000000000036
0.537,0.3838,0.3640000000000004
0.538,0.38449999999999995,0.3650500000000004
0.539,0.38589999999999997,0.36580000000000035
0.54,0.38714999999999994,0.36695000000000033
0.541,0.38794999999999996,0.3680000000000003
0.542,0.38939999999999997,0.3692500000000003
0.543,0.38994999999999996,0.3701000000000003
0.544,0.39064999999999994,0.3713500000000003
0.545,0.39164999999999994,0.3722500000000003
0.546,0.39269999999999994,0.3733000000000003
0.547,0.3939499999999999,0.3744000000000003
0.548,0.3946999999999999,0.3757500000000003
0.549,0.3955999999999999,0.3767500000000003
0.55,0.3963999999999999,0.3776000000000003
0.551,0.3980499999999999,0.37855000000000033
0.552,0.40084999999999993,0.3801000000000003
0.553,0.40169999999999995,0.38105000000000033
0.554,0.40249999999999997,0.38235000000000036
0.555,0.40364999999999995,0.38335000000000036
0.556,0.4043999999999999,0.38435000000000036
0.557,0.40534999999999993,0.38525000000000037
0.558,0.40639999999999993,0.38625000000000037
0.559,0.4076499999999999,0.3870500000000004
0.56,0.4087499999999999,0.3876500000000004
0.561,0.4095499999999999,0.38840000000000036
0.562,0.4109499999999999,0.3892500000000004
0.5630000000000001,0.4116999999999999,0.39050000000000035
0.5640000000000001,0.4125999999999999,0.39150000000000035
0.5650000000000001,0.4133499999999999,0.39255000000000034
0.5660000000000001,0.4141999999999999,0.39395000000000036
0.5670000000000001,0.4153499999999999,0.3947500000000004
0.5680000000000001,0.41654999999999986,0.39590000000000036
0.5690000000000001,0.41749999999999987,0.39685000000000037
0.5700000000000001,0.4187999999999999,0.39805000000000035
0.5710000000000001,0.4196499999999999,0.39900000000000035
0.5720000000000001,0.4207999999999999,0.40035000000000037
0.5730000000000001,0.4217999999999999,0.4022500000000004
0.5740000000000001,0.4228999999999999,0.40295000000000036
0.5750000000000001,0.4237499999999999,0.4038000000000004
0.5760000000000001,0.4246999999999999,0.4048500000000004
0.577,0.42599999999999993,0.4057500000000004
0.578,0.42689999999999995,0.40640000000000037
0.579,0.42824999999999996,0.40750000000000036
0.58,0.42924999999999996,0.4088000000000004
0.581,0.43024999999999997,0.4097500000000004
0.582,0.43119999999999997,0.41045000000000037
0.583,0.432,0.4113500000000004
0.584,0.4332,0.41250000000000037
0.585,0.434,0.41365000000000035
0.586,0.4355,0.4149000000000003
0.587,0.43665,0.4159000000000003
0.588,0.43784999999999996,0.4169500000000003
0.589,0.43909999999999993,0.4181000000000003
0.59,0.4402499999999999,0.4192000000000003
0.591,0.4412999999999999,0.4201000000000003
0.592,0.4423499999999999,0.4213500000000003
0.593,0.4435499999999999,0.42245000000000027
0.594,0.4443999999999999,0.4233000000000003
0.595,0.4455999999999999,0.4249000000000003
0.596,0.44674999999999987,0.42610000000000026
0.597,0.4476999999999999,0.4274000000000003
0.598,0.44839999999999985,0.4288000000000003
0.599,0.44889999999999985,0.4302000000000003
0.6,0.45004999999999984,0.4316000000000003
0.601,0.45114999999999983,0.4326000000000003
0.602,0.4526999999999998,0.4338500000000003
0.603,0.45349999999999985,0.4349000000000003
0.604,0.45439999999999986,0.43605000000000027
0.605,0.45529999999999987,0.43725000000000025
0.606,0.45684999999999987,0.4385500000000003
0.607,0.45804999999999985,0.44025000000000025
0.608,0.45909999999999984,0.44140000000000024
0.609,0.46039999999999986,0.44240000000000024
0.61,0.4612499999999999,0.4431000000000002
0.611,0.4621999999999999,0.4443500000000002
0.612,0.4637499999999999,0.4459000000000002
0.613,0.4652499999999999,0.4469500000000002
0.614,0.4662499999999999,0.4479000000000002
0.615,0.4675999999999999,0.44905000000000017
0.616,0.4690999999999999,0.4500000000000002
0.617,0.4700499999999999,0.4513500000000002
0.618,0.4710499999999999,0.4525000000000002
0.619,0.47189999999999993,0.4535500000000002
0.62,0.47289999999999993,0.45470000000000016
0.621,0.4740999999999999,0.4555500000000002
0.622,0.4759999999999999,0.45670000000000016
0.623,0.47789999999999994,0.4580500000000002
0.624,0.47889999999999994,0.45870000000000016
0.625,0.48034999999999994,0.45985000000000015
0.626,0.48149999999999993,0.4611000000000001
0.627,0.48244999999999993,0.4618500000000001
0.628,0.4836499999999999,0.4627000000000001
0.629,0.4846999999999999,0.4639000000000001
0.63,0.4856999999999999,0.4650000000000001
0.631,0.4871999999999999,0.4659500000000001
0.632,0.4887999999999999,0.4672500000000001
0.633,0.4899499999999999,0.46855000000000013
0.634,0.4909499999999999,0.47055000000000013
0.635,0.4919999999999999,0.47145000000000015
0.636,0.4933499999999999,0.47250000000000014
0.637,0.4943499999999999,0.4737500000000001
0.638,0.4950499999999999,0.47515000000000013
0.639,0.49629999999999985,0.47610000000000013
0.64,0.49769999999999986,0.47695000000000015
0.641,0.4985999999999999,0.47810000000000014
0.642,0.5001499999999999,0.47915000000000013
0.643,0.5009999999999999,0.48045000000000015
0.644,0.5018999999999999,0.48195000000000016
0.645,0.5029999999999999,0.4833000000000002
0.646,0.5042999999999999,0.48440000000000016
0.647,0.5051499999999999,0.48585000000000017
0.648,0.5067499999999999,0.4872500000000002
0.649,0.5073,0.4888500000000002
0.65,0.5084,0.4902500000000002
0.651,0.50955,0.49150000000000016
0.652,0.5106999999999999,0.49270000000000014
0.653,0.51135,0.49400000000000016
0.654,0.5119,0.49550000000000016
0.655,0.5129,0.49715000000000015
0.656,0.5144,0.4979000000000001
0.657,0.5154,0.4991500000000001
0.658,0.5171,0.5001500000000001
0.659,0.51835,0.5013500000000001
0.66,0.5193,0.5027
0.661,0.52015,0.5038
0.662,0.5212,0.50505
0.663,0.52265,0.5062
0.664,0.5237499999999999,0.5075
0.665,0.5246999999999999,0.5088999999999999
0.666,0.52545,0.5100999999999999
0.667,0.527,0.5112999999999999
0.668,0.52835,0.5126999999999998
0.669,0.52945,0.5138999999999998
0.67,0.5308499999999999,0.5148499999999998
0.671,0.53165,0.5161999999999998
0.672,0.53255,0.5171499999999998
0.673,0.5335,0.5184499999999997
0.674,0.5353,0.5198999999999997
0.675,0.5364,0.5210999999999997
0.676,0.53755,0.5222499999999997
0.677,0.5392,0.5238499999999997
0.678,0.5409,0.5252499999999997
0.679,0.54225,0.5261499999999997
0.68,0.54295,0.5272499999999997
0.681,0.5444,0.5285999999999996
0.682,0.54575,0.5293499999999997
0.683,0.5471999999999999,0.5306999999999996
0.684,0.5486999999999999,0.5319999999999996
0.685,0.5498499999999998,0.5334499999999995
0.686,0.5510999999999998,0.5350499999999996
0.687,0.5524999999999998,0.5362999999999996
0.6880000000000001,0.5540499999999998,0.5372999999999996
0.6890000000000001,0.5549999999999998,0.5384999999999995
0.6900000000000001,0.5560499999999998,0.5399999999999995
0.6910000000000001,0.5572999999999998,0.5411499999999995
0.6920000000000001,0.5583999999999998,0.5420499999999995
0.6930000000000001,0.5592499999999998,0.5433499999999994
0.6940000000000001,0.5610999999999998,0.5442499999999995
0.6950000000000001,0.5619499999999998,0.5456499999999994
0.6960000000000001,0.5634499999999998,0.5467999999999994
0.6970000000000001,0.5645999999999998,0.5477999999999994
0.6980000000000001,0.5659999999999997,0.5496499999999994
0.6990000000000001,0.5670999999999997,0.5509499999999994
0.7000000000000001,0.5680499999999997,0.5519499999999994
0.7010000000000001,0.5693499999999997,0.5533499999999993
0.7020000000000001,0.5707999999999996,0.5544999999999993
0.7030000000000001,0.5720999999999996,0.5554999999999993
0.704,0.5733499999999996,0.5569499999999993
0.705,0.5744499999999996,0.5582999999999992
0.706,0.5757499999999995,0.5596499999999992
0.707,0.5768499999999995,0.5601499999999991
0.708,0.5776999999999995,0.5612499999999991
0.709,0.5788499999999995,0.5625999999999991
0.71,0.5802499999999995,0.5637499999999991
0.711,0.5811999999999995,0.565099999999999
0.712,0.5832999999999995,0.566099999999999
0.713,0.5841999999999995,0.567599999999999
0.714,0.5850499999999995,0.568549999999999
0.715,0.5864999999999995,0.570199999999999
0.716,0.5878999999999994,0.5717499999999991
0.717,0.5888999999999994,0.5724499999999991
0.718,0.5898999999999994,0.5736499999999991
0.719,0.5913999999999994,0.5751999999999992
0.72,0.5926999999999993,0.5765999999999991
0.721,0.5938499999999993,0.5776499999999991
0.722,0.5950999999999993,0.5786999999999991
0.723,0.5964499999999993,0.5798499999999991
0.724,0.5978999999999992,0.5813999999999991
0.725,0.5988999999999992,0.5827499999999991
0.726,0.5997999999999992,0.5838499999999991
0.727,0.6004499999999993,0.5850999999999991
0.728,0.6016999999999992,0.586499999999999
0.729,0.6027999999999992,0.587449999999999
0.73,0.6039999999999992,0.588549999999999
0.731,0.6051499999999992,0.589499999999999
0.732,0.6067499999999992,0.590699999999999
0.733,0.6075999999999993,0.591599999999999
0.734,0.6083499999999993,0.593049999999999
0.735,0.6096499999999992,0.593999999999999
0.736,0.6104999999999993,0.5954499999999989
0.737,0.6117999999999992,0.5968499999999989
0.738,0.6127999999999992,0.5977999999999989
0.739,0.6140999999999992,0.5988499999999989
0.74,0.6150999999999992,0.6001499999999989
0.741,0.6161999999999992,0.6014499999999988
0.742,0.6179499999999992,0.6026499999999988
0.743,0.6192999999999992,0.6035499999999988
0.744,0.6206499999999991,0.6048999999999988
0.745,0.6217999999999991,0.6063499999999987
0.746,0.6229999999999991,0.6079999999999988
0.747,0.6239999999999991,0.6089999999999988
0.748,0.6254499999999991,0.6101999999999987
0.749,0.6261499999999991,0.6111999999999987
0.75,0.6274999999999991,0.6126499999999987
0.751,0.6293999999999991,0.6135999999999987
0.752,0.630799999999999,0.6150499999999987
0.753,0.6325499999999991,0.6157999999999987
0.754,0.6341499999999991,0.6168499999999987
0.755,0.6354499999999991,0.6186499999999987
0.756,0.6363499999999991,0.6197999999999987
0.757,0.6378999999999991,0.6211499999999986
0.758,0.6394499999999992,0.6226499999999986
0.759,0.6406499999999992,0.6237999999999986
0.76,0.6422999999999992,0.6252999999999985
0.761,0.6434499999999992,0.6267499999999985
0.762,0.6451999999999992,0.6279999999999984
0.763,0.6469499999999992,0.6294499999999984
0.764,0.6481999999999992,0.6307499999999984
0.765,0.6492999999999992,0.6324499999999984
0.766,0.6503999999999992,0.6341499999999984
0.767,0.6513499999999992,0.6357499999999985
0.768,0.6524999999999992,0.6368499999999985
0.769,0.6534499999999992,0.6379999999999985
0.77,0.6546999999999992,0.6392499999999984
0.771,0.6559499999999991,0.6406499999999984
0.772,0.6570999999999991,0.6418499999999984
0.773,0.6587499999999992,0.6432999999999983
0.774,0.6595999999999992,0.6447499999999983
0.775,0.6607999999999992,0.6460999999999982
0.776,0.6623999999999992,0.6473999999999982
0.777,0.6637999999999992,0.6492999999999982
0.778,0.6651999999999991,0.6501999999999982
0.779,0.6663499999999991,0.6513499999999982
0.78,0.6676499999999991,0.6532999999999982
0.781,0.6688499999999991,0.6547499999999982
0.782,0.670299999999999,0.6562499999999981
0.783,0.671799999999999,0.6577999999999982
0.784,0.672849999999999,0.6588499999999982
0.785,0.673849999999999,0.6599499999999981
0.786,0.6753499999999989,0.6610999999999981
0.787,0.6766499999999989,0.6625999999999981
0.788,0.6779999999999988,0.6642999999999981
0.789,0.6795999999999989,0.6652999999999981
0.79,0.6807499999999989,0.6665999999999981
0.791,0.6821999999999988,0.667899999999998
0.792,0.6834499999999988,0.669149999999998
0.793,0.6847499999999987,0.6707499999999981
0.794,0.6858499999999987,0.671999999999998
0.795,0.6869999999999987,0.6735499999999981
0.796,0.6883999999999987,0.674949999999998
0.797,0.6894999999999987,0.676099999999998
0.798,0.6906999999999986,0.6777999999999981
0.799,0.6919999999999986,0.6788499999999981
0.8,0.6937999999999986,0.6806999999999981
0.801,0.6951499999999986,0.6824999999999981
0.802,0.6966499999999985,0.6837499999999981
0.803,0.6978499999999985,0.685099999999998
0.804,0.6994499999999986,0.6868499999999981
0.805,0.7006999999999985,0.688249999999998
0.806,0.7015999999999986,0.689599999999998
0.807,0.7031999999999986,0.691399999999998
0.808,0.7045499999999986,0.692599999999998
0.809,0.7062999999999986,0.694399999999998
0.81,0.7074999999999986,0.696199999999998
0.811,0.7091499999999986,0.6977999999999981
0.812,0.7105999999999986,0.699199999999998
0.8130000000000001,0.7117999999999985,0.700649999999998
0.8140000000000001,0.7135999999999986,0.702649999999998
0.8150000000000001,0.7147999999999985,0.7041499999999979
0.8160000000000001,0.7160999999999985,0.705849999999998
0.8170000000000001,0.7177999999999986,0.7072499999999979
0.8180000000000001,0.7186999999999986,0.708799999999998
0.8190000000000001,0.7199999999999985,0.7102999999999979
0.8200000000000001,0.7215499999999986,0.7117499999999979
0.8210000000000001,0.7232499999999986,0.7129499999999979
0.8220000000000001,0.7243999999999986,0.7143499999999978
0.8230000000000001,0.7259999999999986,0.7161499999999978
0.8240000000000001,0.7275999999999987,0.7176999999999979
0.8250000000000001,0.7292499999999987,0.719249999999998
0.8260000000000001,0.7305999999999987,0.720249999999998
0.8270000000000001,0.7321499999999987,0.721049999999998
0.8280000000000001,0.7332499999999987,0.7224499999999979
0.8290000000000001,0.7342499999999987,0.7244499999999979
0.8300000000000001,0.7355999999999987,0.7256499999999979
0.8310000000000001,0.7365999999999987,0.7268999999999979
0.8320000000000001,0.7373499999999987,0.7282999999999978
0.833,0.7394999999999987,0.7295999999999978
0.834,0.7404499999999987,0.7310499999999978
0.835,0.7417999999999987,0.7325999999999978
0.836,0.7433499999999987,0.7336999999999978
0.837,0.7449999999999988,0.7345499999999978
0.838,0.7458999999999988,0.7356999999999978
0.839,0.7469499999999988,0.7373999999999978
0.84,0.7481999999999988,0.7392999999999978
0.841,0.7495999999999987,0.7403499999999978
0.842,0.7505499999999987,0.7418999999999979
0.843,0.7515499999999987,0.7429499999999979
0.844,0.7531499999999988,0.7442499999999979
0.845,0.7542499999999988,0.7458999999999979
0.846,0.7554999999999987,0.7473499999999978
0.847,0.7571499999999988,0.7492499999999979
0.848,0.7583999999999987,0.7505499999999978
0.849,0.7594499999999987,0.7519999999999978
0.85,0.7612499999999988,0.7533499999999977
0.851,0.7626999999999987,0.7548499999999977
0.852,0.7642999999999988,0.7563999999999977
0.853,0.7657499999999987,0.7575499999999977
0.854,0.7665499999999987,0.7594499999999977
0.855,0.7674499999999987,0.7604999999999977
0.856,0.7683499999999988,0.7617499999999977
0.857,0.7696499999999987,0.7631499999999977
0.858,0.7708999999999987,0.7646499999999976
0.859,0.7723499999999986,0.7660999999999976
0.86,0.7732499999999987,0.7676999999999976
0.861,0.7748499999999987,0.7695999999999976
0.862,0.7757999999999987,0.7708999999999976
0.863,0.7770499999999987,0.7729499999999976
0.864,0.7786999999999987,0.7743999999999975
0.865,0.7803999999999988,0.7764499999999975
0.866,0.7818499999999987,0.7782499999999976
0.867,0.7830499999999987,0.7801999999999976
0.868,0.7843499999999987,0.7817999999999976
0.869,0.7856999999999986,0.7830999999999976
0.87,0.7867499999999986,0.7840999999999976
0.871,0.7888499999999986,0.7855499999999975
0.872,0.7904999999999986,0.7869499999999975
0.873,0.7915999999999986,0.7880999999999975
0.874,0.7929499999999986,0.7898999999999975
0.875,0.7943499999999986,0.7913999999999974
0.876,0.7954999999999985,0.7931999999999975
0.877,0.7967999999999985,0.7946499999999974
0.878,0.7986499999999985,0.7964999999999974
0.879,0.8000999999999985,0.7974499999999974
0.88,0.8014499999999984,0.7987999999999974
0.881,0.8028999999999984,0.8003499999999975
0.882,0.8041499999999984,0.8022999999999975
0.883,0.8056499999999983,0.8038999999999975
0.884,0.8067499999999983,0.8053999999999975
0.885,0.8080499999999983,0.8072999999999975
0.886,0.8090999999999983,0.8086999999999974
0.887,0.8106999999999983,0.8103499999999975
0.888,0.8116999999999983,0.8110499999999975
0.889,0.8132999999999984,0.8132499999999975
0.89,0.8143499999999984,0.8144499999999975
0.891,0.8153999999999983,0.8161499999999975
0.892,0.8171499999999984,0.8175999999999974
0.893,0.8182499999999984,0.8191999999999975
0.894,0.8193999999999984,0.8211999999999975
0.895,0.8204999999999983,0.8224499999999975
0.896,0.8221999999999984,0.8235999999999974
0.897,0.8234499999999983,0.8250499999999974
0.898,0.8248499999999983,0.8276499999999974
0.899,0.8266499999999983,0.8318999999999974
0.9,0.8275999999999983,0.8342999999999974
0.901,0.8292999999999984,0.8356499999999973
0.902,0.8302499999999984,0.8366999999999973
0.903,0.8313999999999984,0.8382499999999974
0.904,0.8327999999999983,0.8398999999999974
0.905,0.8345499999999983,0.8413999999999974
0.906,0.8360499999999983,0.8426999999999973
0.907,0.8379499999999983,0.8439499999999973
0.908,0.8391999999999983,0.8449999999999973
0.909,0.8402499999999983,0.8466999999999973
0.91,0.8416499999999982,0.8479499999999973
0.911,0.8425499999999982,0.8492499999999973
0.912,0.8437999999999982,0.8508499999999973
0.913,0.8449999999999982,0.8522999999999973
0.914,0.8462999999999982,0.8537999999999972
0.915,0.8474999999999981,0.8551499999999972
0.916,0.8482499999999982,0.8565499999999971
0.917,0.8495499999999981,0.8577499999999971
0.918,0.8508999999999981,0.8592499999999971
0.919,0.8520499999999981,0.8603999999999971
0.92,0.853399999999998,0.861899999999997
0.921,0.854899999999998,0.863049999999997
0.922,0.856099999999998,0.8644999999999969
0.923,0.858099999999998,0.8658999999999969
0.924,0.860299999999998,0.8674999999999969
0.925,0.8617999999999979,0.869299999999997
0.926,0.8630999999999979,0.870399999999997
0.927,0.8645999999999978,0.8718999999999969
0.928,0.8661999999999979,0.8733499999999969
0.929,0.8673999999999978,0.8743499999999969
0.93,0.8683999999999978,0.8759499999999969
0.931,0.8697499999999978,0.877499999999997
0.932,0.8709499999999978,0.8788999999999969
0.933,0.8719499999999978,0.8810999999999969
0.934,0.8730999999999978,0.8826499999999969
0.935,0.8740999999999978,0.8838499999999969
0.936,0.8755499999999977,0.8850999999999969
0.937,0.8772999999999977,0.8865999999999968
0.9380000000000001,0.8792499999999978,0.8884999999999968
0.9390000000000001,0.8802499999999978,0.8904999999999968
0.9400000000000001,0.8815499999999977,0.8922999999999969
0.9410000000000001,0.8823999999999977,0.8935999999999968
0.9420000000000001,0.8837999999999977,0.8947499999999968
0.9430000000000001,0.8855999999999977,0.8963499999999969
0.9440000000000001,0.8867499999999977,0.8977999999999968
0.9450000000000001,0.8882999999999978,0.8996499999999968
0.9460000000000001,0.8896999999999977,0.9011499999999968
0.9470000000000001,0.8907999999999977,0.9024499999999968
0.9480000000000001,0.8916999999999977,0.9038999999999967
0.9490000000000001,0.8927499999999977,0.9058999999999967
0.9500000000000001,0.8944499999999977,0.9072999999999967
0.9510000000000001,0.8954499999999977,0.9085999999999966
0.9520000000000001,0.8971999999999978,0.9103499999999967
0.9530000000000001,0.8986499999999977,0.9121999999999967
0.9540000000000001,0.8995499999999977,0.9132499999999967
0.9550000000000001,0.9007499999999977,0.9145999999999966
0.9560000000000001,0.9017999999999977,0.9164499999999967
0.9570000000000001,0.9032999999999977,0.9171499999999967
0.9580000000000001,0.9048499999999977,0.9180999999999967
0.9590000000000001,0.9063499999999977,0.9194499999999967
0.96,0.9071499999999977,0.9217999999999966
0.961,0.9087999999999977,0.9232999999999966
0.962,0.9096999999999977,0.9245499999999965
0.963,0.9109999999999977,0.9255999999999965
0.964,0.9126499999999977,0.9269499999999965
0.965,0.9136999999999977,0.9283499999999965
0.966,0.9149999999999977,0.9295499999999964
0.967,0.9157999999999977,0.9304499999999964
0.968,0.9174999999999978,0.9317499999999964
0.969,0.9191499999999978,0.9332999999999965
0.97,0.9198999999999978,0.9344999999999964
0.971,0.9213499999999978,0.9356999999999964
0.972,0.9226999999999977,0.9366499999999964
0.973,0.9240499999999977,0.9378999999999964
0.974,0.9247999999999977,0.9386999999999964
0.975,0.9255499999999978,0.9398499999999964
0.976,0.9267499999999977,0.9408999999999964
0.977,0.9273999999999978,0.9418999999999964
0.978,0.9283499999999978,0.9426999999999964
0.979,0.9290999999999978,0.9435999999999964
0.98,0.9298499999999978,0.9447999999999964
0.981,0.9308499999999978,0.9456499999999964
0.982,0.9316499999999979,0.9462999999999965
0.983,0.9322499999999979,0.9476999999999964
0.984,0.9326499999999979,0.9484499999999965
0.985,0.9331999999999979,0.9496499999999964
0.986,0.9336499999999979,0.9508999999999964
0.987,0.9341999999999979,0.9516999999999964
0.988,0.9343999999999979,0.9524999999999965
0.989,0.9348999999999978,0.9536499999999964
0.99,0.9352999999999978,0.9546999999999964
0.991,0.9359499999999978,0.9556499999999964
0.992,0.9361999999999978,0.9571999999999965
0.993,0.9363499999999978,0.9583499999999965
0.994,0.9365499999999978,0.9589499999999965
0.995,0.9366999999999978,0.9598499999999965
0.996,0.9368499999999977,0.9601999999999965
0.997,0.9370999999999977,0.9604499999999965
0.998,0.9372499999999977,0.9606999999999964
0.999,0.9999999999999977,0.9999999999999964

